Systemic risk and network intervention

We consider a novel adversarial shock/protection problem for a class of network equilibria models emerging from a variety of different fields as continuous network games, production networks, opinion dynamic models. The problem is casted into a min-max problem and analytically solved for two particular cases of aggregate performances: the mean square of the equilibrium or of its arithmetic mean. The main result is on the shape of the solutions, typically exhibiting a waterfilling type structure with the optimal protection concentrated in a proper subset of the nodes, depending significantly on the aggregate performance considered. The relation of the optimal protection with the Bonacich centrality is also considered.

==> data_plot_graph/edges.csv <==
u,v,label, bend,Direct
A1,A2,a12,0,true
A2,A1,a21,0,true
A2,A3,a23,0,true
A2,A8,a28,0,true
A3,A4,a34,0,true
A3,A9,a39,0,true
A4,A5,a45,0,true
A4,A10,a410,0,true
A5,A3,a53,0,true
A5,A6,a56,0,true
A6,A7,a67,0,true
A7,A8,a78,0,true
A7,A9,a79,0,true
A8,A5,a85,0,true
A9,A2,a92,0,true
A10,A4,a104,0,true
A10,A11,a1011,0,true
A11,A10,a1110,0,true

==> data_plot_graph/vertices.csv <==
id, x,    y, label,color,size
A1,-4,0.7,1,,
A2,-3.1,2,2,,
A3,-3.1,-2,3,,
A4,-4,-0.7,4,,
A5,-1.5,1.1,5,,
A6,-1.5,-1.1,6,,
A7,0,1.8,7,,
A8,0,0,8,,
A9,0,-1.8,9,,
A10,1,0,10,,
A11,1.2,2,11,,
